The case of AT2022wtn: a Tidal Disruption Event in an interacting galaxy

We present the results from our multi-wavelength monitoring campaign of the transient AT2022wtn, discovered by the Zwicky Transient Facility in the nucleus of SDSSJ232323.79+104107.7, the less massive galaxy in an active merging pair with a mass ratio of ~10:1. AT2022wtn shows spectroscopic and photometric properties consistent with a X-ray faint N-strong TDE-H+He with a number of peculiarities. Specifically, a 30-days long plateau at maximum luminosity, a corresponding dip in temperature and the development of a double-horned N III+ He II line profile. Strong and time-evolving velocity offsets in the TDE broad emission lines and the detection of a transient radio emission, indicate the presence of outflows. Overall, the observed properties are consistent with the full disruption of a low-mass star by a ~10$^{6}$ M$_{\odot}$ SMBH followed by an efficient disk formation and the launch of a quasi-spherical reprocessing envelope of fast expanding outflowing material. The observed differences between the He II and the Hydrogen and N III lines can be explained either with a spatial separation of the lines emitting region or with a late-time reveal of shocks from the returning debris streams, as the photosphere recedes. Finally, we present an extensive analysis of the hosting environment and discuss the implications for the discovery of two TDEs in interacting galaxy pairs, finding indication for an over-representation of TDEs in these systems. The AT2022wtn host galaxy properties suggest that it is in the early stages of the merger, therefore we may be witnessing the initial enhanced rate of TDEs in interacting galaxies before the post-starburst phase.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
